On the uncertainty of temperature estimation in a rapid compression machine

Rapid compression machines (RCMs) have been widely used in the combustion literature to study the low-to-intermediate temperature ignition of many fuels. In a typical RCM, the pressure during and after the compression stroke is measured. However, measurement of the temperature history in the RCM reaction chamber is challenging. Thus, the temperature is generally calculated by the isentropic relations between pressure and temperature, assuming that the adiabatic core hypothesis holds. To estimate the uncertainty in the calculated temperature, an uncertainty propagation analysis must be carried out. Our previous analyses assumed that the uncertainties of the parameters in the equation to calculate the temperature were normally distributed and independent, but these assumptions do not hold for typical RCM operating procedures. In this work, a Monte Carlo method is developed to estimate the uncertainty in the calculated temperature, while taking into account the correlation between parameters and the possibility of non-normal probability distributions. In addition, the Monte Carlo method is compared to an analysis that assumes normally distributed, independent parameters. Both analysis methods show that the magnitude of the initial pressure and the uncertainty of the initial temperature have strong influences on the magnitude of the uncertainty. Finally, the uncertainty estimation methods studied here provide a reference value for the uncertainty of the reference temperature in an RCM and can be generalized to other similar facilities.

==> mch-cases.dat <==
{Case} & {MixNo} & {P0} & {T0} & {PC} & {mfuel} & {Ta}
a & 1 & 1.8794E5 & 308.0 & 50.0135E5 & 3.43 & 21.7
b & 1 & 4.3787E5 & 308.0 & 49.8629E5 & 3.48 & 21.7
c & 2 & 3.9691E5 & 308.0 & 50.0485E5 & 3.49 & 22.0
d & 2 & 4.3635E5 & 308.0 & 49.6995E5 & 3.53 & 22.1
e & 3 & 1.9118E5 & 308.0 & 49.8254E5 & 3.53 & 21.7
f & 3 & 4.3987E5 & 308.0 & 50.0202E5 & 3.69 & 20.0


==> mch-distribution-results.dat <==
Distribution {Mean Calc TC} {Monte Carlo} {Ind Param TC} {Independent Parameters}
Normal       690.086087874 4.61118187809 690.78725568 4.59027962
Uniform      690.080138585 2.70076183648 690.72010541 5.29800265
Triangular   690.094011011 1.93078452534 690.89186848 3.75153125


==> mch-normal-results.dat <==
Case {Reported TC} {Mean Normal Temperature} {2 sigma norm} {Ind Param TC} {delta TC normal}
a 899.0767 899.545935371 5.86495146261 900.12843283 5.79813790
b 690.2195 689.725875540 4.61945042114 690.25779037 4.59790411
c 713.2428 712.753620072 4.74671885420 713.48104555 4.72195141
d 690.7398 690.086087874 4.61118187809 690.78725568 4.59027962
e 893.2353 893.680650660 5.83381278305 894.15856231 5.77347284
f 689.7381 689.273785571 4.61810700086 689.69977085 4.59923978

==> propene-cases.dat <==
{Case} & {MixNo} & {P0} & {T0} & {PC} & Mixture
a & 1 & 0.3613E5 & 413 & 10.0918E5 & Air
b & 1 & 0.5612E5 & 413 & 10.1670E5 & Air
c & 2 & 1.2547E5 & 413 & 40.6010E5 & 4% O2
d & 3 & 1.8601E5 & 398 & 40.5571E5 & 4% O2
e & 4 & 1.6951E5 & 398 & 40.7850E5 & 12% O2
f & 5 & 1.7138E5 & 358 & 40.5031E5 & 12% O2
g & 6 & 0.3763E5 & 413 & 10.1301E5 & 12% O2
h & 6 & 0.5619E5 & 413 & 10.0784E5 & 12% O2


==> propene-distribution-results.dat <==
Distribution {Mean Calc TC} {Monte Carlo} {Ind Param TC} {Independent Parameters}
Normal       895.681589695 4.89216178674 895.657126860 4.40283658
Uniform      895.682793757 3.37506565297 895.657126860 5.06780194
Triangular   895.694573892 2.87802773360 895.657126860 3.61764058


==> propene-mixes.dat <==
{MixNo}, {phi}, {o2}, {n2}, {ar}, {fuel}
1, 1.0, 257,  482,  484, 57
2, 2.0,  60, 1413,    0, 27
3, 2.0,  68, 1607,    0, 31
4, 1.0, 216, 1536,    0, 48
5, 1.0, 192, 1365,    0, 43
6, 1.0, 216,  768,  768, 48


==> propene-normal-results.dat <==
Case {Reported TC} {Mean Normal Temperature} {2 sigma norm} {Ind Param TC} {delta TC normal}
a 1009.242 1011.40725963 6.90115711143 1011.60834272 5.36365549
b 906.0945 907.964150750 5.71398560498 908.319020510 4.63151169
c 1014.140 1012.61933951 5.95441273408 1012.53441144 4.82058393
d 892.4550 890.616972237 5.00710784947 890.424727180 4.44667247
e 896.1708 895.681589695 4.89216178674 895.657126860 4.40283658
f 813.0125 812.030455179 4.92359943765 811.986965610 4.47238609
g 1062.265 1062.95216038 6.96481387263 1062.98817107 5.79154148
h 952.3692 953.066481216 5.81546917540 953.184921660 4.99494202

